Small hosts, big appetites: unveiling rapid and early low-mass black hole growth in cosmological zoom-in simulations of dwarf galaxies

Dwarf galaxies are ideal laboratories to probe the interplay between galaxy formation and the growth of black holes (BHs) in the early Universe. Mounting observational evidence reveals the presence of BHs in low-mass galaxies across cosmic time, with $\textit{JWST}$ uncovering a likely population of $\textit{overmassive}$ BHs at $2 \lesssim z \lesssim 11$. Simulations struggle to reproduce this high-redshift regime, motivating revisions to models of BH accretion and feedback from active galactic nuclei (AGN). To address this, we present high-resolution cosmological zoom-in simulations of a dwarf galaxy based on FABLE physics, introducing novel sink-based BH accretion models and relaxing the fiducial assumption of strong supernova feedback. BHs accrete more efficiently in the sink-based runs compared to the `traditional' Bondi-based counterparts, with AGN feedback leading to early, rapid quenching maintained by fast, hot and metal-enriched outflows. These outflows pollute the outer circumgalactic medium, yielding flat metallicity gradients down to $z=0$. We further assess the performance of two widely used virial estimators and find significant departures from the true dynamical mass, especially during the high-redshift dwarf assembly. Since our galaxy is dark-matter-dominated at all times and radii, BH growth, tied to the baryon cycle, shows no clear correlation with global dynamical properties. Efficient AGN feedback is produced by overmassive BHs relative to extrapolated local $M_\bullet - M_\star$ relations, raising the possibility that dormant, overmassive BHs in local quenched dwarfs and those probed by $\textit{JWST}$ may reflect a common mode of early and rapid BH growth in low-mass galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
